Computation of a Consistent System Matrix for Cone-beam Computed Tomography

We propose a method for the computation of a consistent system matrix for two- and three-dimensional cone-beam computed tomography (CT). The method relies on the decomposition of the cone-voxel intersection volumes into subvolumes that contribute to distinct detector elements and whose contributions to the system matrix admit exact formulae that can be evaluated without the invocation of costly iterative subroutines. We demonstrate that the reconstructions obtained when using the proposed system matrix are superior to those obtained when using common line-based integration approaches with numerical experiments on synthetic and real CT data. Moreover, we provide a CUDA implementation of the proposed method.

==> figures/2D-checkerboard/4x4/MSE.csv <==
,astra,torch,area
0,0.12313584322132431,0.07302734980454961,0.05615077976083889
1,0.1871693706063544,0.18633980562613292,0.07621021246861362
2,0.21855569134129116,0.18313634427600745,0.07506953809346338
3,0.23411235275262435,0.17381219349717625,0.07532837366708574
4,0.24785814460330002,0.1757795389503871,0.07740636223759932
5,0.29203459500456685,0.17876433889937351,0.07835913519446011


==> figures/2D-complexity/lam_0.0001/complexity.txt <==
,mse_line,time_line,mse_area,time_area
0,0.9023090454094111,2.1022815704345703,0.16585805641935272,4.018334627151489
1,0.21339723572334235,5.156330823898315,0.16585805641935272,4.018334627151489
2,0.1534807558268571,8.105483770370483,0.16585805641935272,4.018334627151489
3,0.18048081232513286,11.209351301193237,0.16585805641935272,4.018334627151489
4,0.16873634591391723,17.214482069015503,0.16585805641935272,4.018334627151489
5,0.16042450147993476,23.563207387924194,0.16585805641935272,4.018334627151489
6,0.16610169227896177,33.28351068496704,0.16585805641935272,4.018334627151489
7,0.1597746840084502,40.07396721839905,0.16585805641935272,4.018334627151489


==> figures/2D-complexity/lam_0.001/complexity.txt <==
,mse_line,time_line,mse_area,time_area
0,0.4796097194440956,2.0569777488708496,0.2316680321554099,3.797584295272827
1,0.26560483378671035,5.058272123336792,0.2316680321554099,3.797584295272827
2,0.21814451811883787,8.013000011444092,0.2316680321554099,3.797584295272827
3,0.22676298925294644,11.07471251487732,0.2316680321554099,3.797584295272827
4,0.2233913094139168,17.320297718048096,0.2316680321554099,3.797584295272827
5,0.23003256874187927,23.52843475341797,0.2316680321554099,3.797584295272827
6,0.23312660154027645,33.28250861167908,0.2316680321554099,3.797584295272827
7,0.2305778080186813,40.372812032699585,0.2316680321554099,3.797584295272827


==> figures/2D-complexity/lam_1e-05/complexity.txt <==
,mse_line,time_line,mse_area,time_area
0,1.2003339249045544,2.0533835887908936,0.05713839411259348,3.7936763763427734
1,0.4008434666374776,5.0690836906433105,0.05713839411259348,3.7936763763427734
2,0.11591729372154591,8.0730721950531,0.05713839411259348,3.7936763763427734
3,0.2588148165674469,11.259176969528198,0.05713839411259348,3.7936763763427734
4,0.07229292285564795,17.476760864257812,0.05713839411259348,3.7936763763427734
5,0.08883855593270705,23.550803422927856,0.05713839411259348,3.7936763763427734
6,0.09299229469681847,33.259469747543335,0.05713839411259348,3.7936763763427734
7,0.08319618419307492,40.04491353034973,0.05713839411259348,3.7936763763427734


==> figures/2D-complexity/lam_1e-06/complexity.txt <==
,mse_line,time_line,mse_area,time_area
0,1.6847967096467404,2.0676281452178955,0.04670193509945394,3.8158135414123535
1,0.5549169055104279,5.088691473007202,0.04670193509945394,3.8158135414123535
2,0.11904297096439899,8.047560691833496,0.04670193509945394,3.8158135414123535
3,0.26121363777068046,11.138946533203125,0.04670193509945394,3.8158135414123535
4,0.07498717492682727,17.33379030227661,0.04670193509945394,3.8158135414123535
5,0.08515141562916782,23.509015798568726,0.04670193509945394,3.8158135414123535
6,0.08981347179633749,33.388291358947754,0.04670193509945394,3.8158135414123535
7,0.07734362831996743,40.00857615470886,0.04670193509945394,3.8158135414123535


==> figures/2D-walnut/large/N=100/mse.csv <==
,Lambdas,mse_torch,mse_area,mse_astra
0,0,0.037391176405489085,0.016464642848216703,0.013451273538388648


==> figures/2D-walnut/large/N=200/mse.csv <==
,Lambdas,mse_torch,mse_area,mse_astra
0,0,0.016653163773842506,0.00991581006398275,0.017311176502900365


==> figures/2D-walnut/large/N=500/mse.csv <==
,Lambdas,mse_torch,mse_area,mse_astra
0,0,0.019333311450753753,0.021921489808591828,0.03620918015896544


==> figures/3D-checkerboard/4x4/MSE.csv <==
,astra,volume
0,0.29036560691269747,0.03537463368632793
1,0.40538552992733157,0.08106320080940772
2,0.41785448145798615,0.10849331500029809
3,0.42284028865603185,0.12862362346981698


==> figures/3D-walnut/MSE.csv <==
,lam,astra,volume
0,0.005,0.03803078849240704,0.040303689724877474
1,0.01,0.04027214447545682,0.04260389195745309
2,0.1,0.03953496775510224,0.03560320725991887


==> figures/3D-walnut/MSE_1.csv <==
,lam,astra,volume
0,0.0,0.07932280073726058,0.06991504790076265
1,0.001,0.05884364358032047,0.04769682536328965

